Blockguard: Adaptive Blockchain Security

We consider the problem of varying the security of blockchain transactions according to their importance. This adaptive security is achieved by using variable size consensus committees. To improve performance, such committees function concurrently. We present two algorithms that allow adaptive security by forming concurrent variable size consensus committees on demand. One is based on a single joint blockchain, the other is based on separate sharded blockchains. For in-committee consensus, our algorithms may use various available byzantine-robust fault tolerant algorithms (BFT). We implement synchronous BFT, asynchronous BFT and proof-of-work consensus. We thoroughly evaluate the performance of our adaptive security algorithms.

==> Byzantine/DS_ratioDefeatedVsByzantine.csv <==
,pbft,sbft,bitcoin
0.1,0,0,0
0.15,0,0,0
0.2,0,0,0
0.25,0.001572327,0,0
0.3,0.033057851,0,0.002176279
0.35,0.169197397,0.005347594,0.01011236
0.4,0.448818898,0.044585987,0.040194884
0.45,0.862547289,0.141025641,0.128
0.5,0.98185941,0.572115385,0.409559513

==> Byzantine/DS_throughputVsByzantineRatio.csv <==
,pbft,sbft,pow
0.1,0.3722,0.1261,0.4923
0.15,0.3583,0.1212,0.4875
0.2,0.3322,0.1105,0.484
0.25,0.3183,0.1049,0.4755
0.3,0.2847,0.0948,0.4574
0.35,0.2423,0.0912,0.423
0.4,0.1641,0.0791,0.3979
0.45,0.0571,0.0709,0.3668
0.5,0.0107,0.0479,0.3175

==> Byzantine/DS_waitingTimeVsByzantineRatio.csv <==
,pbft,sbft,pow
0.1,137.227594,374.987726,9.4174879
0.15,149.000153,378.6925976,13.6529782
0.2,195.4160761,392.4374437,19.5994739
0.25,191.6389997,401.8744092,28.8603249
0.3,215.8601496,403.6358673,50.0562886
0.35,243.5436882,403.0326631,81.2250805
0.4,202.5477172,411.6391056,99.3060832
0.45,106.6100104,421.0646916,105.7134429
0.5,79.9967398,409.0834821,72.4939796

==> Byzantine/ratio.dat <==
Byzantine,PBFT,SBFT,PoW
0.1,0,0,0
0.15,0,0,0.000200803
0.2,0,0,0.000401606
0.25,0.001613414,0,0.004433102
0.3,0.024109469,0.001421544,0.011069303
0.35,0.1235592,0.01830776,0.03287061
0.4,0.4766439,0.08032446,0.06636167
0.45,0.85921,0.2651144,0.1508968
0.5,0.9562922,0.5619575,0.3058462

==> Byzantine/throughput.dat <==
Byzantine,PBFT,SBFT,PoW
0.1,0.4982,0.494,0.498
0.15,0.4968,0.4942,0.4949
0.2,0.4979,0.494,0.4971
0.25,0.4902,0.4887,0.4942
0.3,0.4824,0.4909,0.4915
0.35,0.4321,0.4824,0.4765
0.4,0.26,0.4511,0.4612
0.45,0.0702,0.3612,0.4189
0.5,0.0218,0.2152,0.3429

==> Byzantine/waitingTime.dat <==
Byzantine,PBFT,SBFT,PoW
0.1,5.41457,10.94209,6.82114
0.15,6.694639,11.8151,7.884691111
0.2,6.855386,12.25281,7.123124444
0.25,8.318551,13.20562,9.431632222
0.3,10.009945,13.81596,9.425057778
0.35,14.372168,15.33347,10.49852
0.4,10.023492,16.635,21.30706667
0.45,5.509317,15.53138,14.20703889
0.5,4.697803,14.61047,11.12415889

==> Delay/DS_throughputVsDelay.csv <==
,pbft,sbft,pow
1,0.3724,0.1283,0.4935
2,0.2311,0.0618,0.4382
3,0.1798,0.043,0.345
4,0.1387,0.0303,0.2797
5,0.1273,0.023,0.2454

==> Delay/DS_waitingTimeVsDelay.csv <==
,pbft,sbft,pow
1,133.3461317,371.5108652,10.2691319
2,277.6199115,440.0991525,64.1204801
3,324.3661535,455.4209319,149.6003754
4,364.4970425,477.8586243,220.0194448
5,381.9067812,485.2741524,248.5923486

==> Delay/throughput.dat <==
Delay,PBFT,SBFT,PoW
1,0.4999225,0.4942,0.4975
2,0.495275495,0.4529,0.4963
3,0.49134695,0.3147,0.492
4,0.45455307,0.2499,0.4396
5,0.403783655,0.2009,0.4414

==> Delay/waitingTime.dat <==
Delay,PBFT,SBFT,PoW
1,5.627656,11.12013,8.130492
2,10.904577,47.13806,9.558755
3,22.12791,139.1207,15.117659
4,73.82592,152.1236,75.89037
5,183.32743,165.2869,105.36618

==> FixedCommittee/DS_fixedCommitteeVsByzantine.csv <==
,64,128,256
0.1,0,0,0
0.15,0,0,0
0.2,0,0,0
0.25,0.004088307,0,0
0.3,0.038250254,0.005326605,0
0.35,0.188048134,0.089056393,0.019105515
0.4,0.511409943,0.490095189,1
0.45,0.815263477,0.877007522,1
0.5,0.951642152,0.992736078,1

==> FixedCommittee/DS_fixedCommitteeVsThroughput.csv <==
,PBFT,SBFT,PoW
64,0.4941,0.1338,0.4954
128,0.4793,0.1278,0.4963
256,0.3102,0.1184,0.365
512,0.1572,0.1017,0.2077
1024,0.1577,0.1084,0.2208

==> FixedCommittee/DS_fixedCommitteeVsWaitingTime.csv <==
,PBFT,SBFT,PoW
64,8.8153603,359.9011765,6.7602617
128,25.3073856,377.5099481,6.0884805
256,185.3985622,387.7327972,134.7723531
512,325.792552,405.2573828,291.18463
1024,338.3939074,396.4016777,279.44432

==> FixedCommittee/Ratio.dat <==
Byzantine,64,128,256,512,1024
0.1,0,0,0
0.15,,0,0
0.2,,0.00206612,0
0.25,0.0402414,0.00608519,0.00333333
0.3,0.112016,0.0404858,0.00340136
0.35,0.241449,0.117409,0.0364964
0.4,0.46988,0.256148,0.10625
0.45,0.752515,0.412602,0.150579
0.5,0.867735,0.546748,0.306502

==> FixedCommittee/ratio.dat <==
Byz,64,128,256
0.1,0,0,0
0.15,0,0,0
0.2,0,0,0
0.25,0.002,0,0
0.3,0.026,0.002,0
0.35,0.194,0.11,0.024
0.4,0.502,0.492,0.52
0.45,0.812,0.886,0.96
0.5,0.94,0.974,0.986

==> FixedCommittee/throughput.dat <==
Committee Size,PBFT,SBFT,PoW
64,0.4987,0.495,0.498
128,0.4986,0.495,0.498
256,0.499,0.331,0.498
512,0.4442,0.166,0.4758
1024,0.2236,0.083,0.2404

==> FixedCommittee/waitingTime.dat <==
Committee Size,PBFT,SBFT,PoW
"64",4.441153,10,4.760441
"128",4.476551,10,4.357412
"256",4.469741,10,4.043372
"512",55.66219,10,25.78689
"1024",283.5288,10,262.7839

==> TImeline/DS_throughputTimeline.csv <==
,pbft,sbft,pow
0,0,0,0
200,0.706,0.239,0.929
201,0.706,0.239,0.936
202,0.719,0.239,0.938
203,0.719,0.24,0.944
204,0.724,0.24,0.945
205,0.724,0.24,0.951
206,0.726,0.247,0.96
207,0.726,0.247,0.959
208,0.728,0.248,0.958
209,0.728,0.248,0.965
210,0.732,0.248,0.964
211,0.732,0.24,0.972
212,0.741,0.24,0.973
213,0.741,0.24,0.966
214,0.731,0.24,0.971
215,0.731,0.24,0.973
216,0.733,0.24,0.972
217,0.733,0.245,0.974
218,0.734,0.245,0.978
219,0.734,0.243,0.97
220,0.739,0.241,0.977
221,0.739,0.243,0.989
222,0.742,0.25,0.98
223,0.742,0.25,0.978
224,0.736,0.25,0.974
225,0.736,0.25,0.977
226,0.724,0.248,0.982
227,0.724,0.248,0.991
228,0.727,0.248,0.982
229,0.727,0.248,0.977
230,0.732,0.252,0.977
231,0.732,0.252,0.987
232,0.714,0.246,0.985
233,0.714,0.246,0.991
234,0.715,0.246,0.979
235,0.715,0.246,0.974
236,0.723,0.246,0.978
237,0.723,0.245,0.978
238,0.716,0.244,0.973
239,0.716,0.25,0.973
240,0.711,0.25,0.971
241,0.711,0.261,0.974
242,0.715,0.261,0.983
243,0.715,0.261,0.986
244,0.712,0.265,0.975
245,0.712,0.265,0.976
246,0.714,0.261,0.975
247,0.714,0.256,0.978
248,0.717,0.254,0.984
249,0.717,0.254,0.979
250,0.714,0.255,0.978
251,0.714,0.255,0.978
252,0.709,0.25,0.979
253,0.709,0.246,0.977
254,0.716,0.246,0.978
255,0.716,0.246,0.979
256,0.709,0.246,0.982
257,0.709,0.246,0.983
258,0.702,0.246,0.988
259,0.702,0.246,0.992
260,0.721,0.249,0.984
261,0.721,0.248,0.993
262,0.721,0.248,0.99
263,0.721,0.248,0.987
264,0.716,0.254,0.984
265,0.716,0.255,0.974
266,0.722,0.256,0.98
267,0.722,0.256,0.988
268,0.714,0.269,0.991
269,0.714,0.276,0.992
270,0.711,0.276,0.986
271,0.711,0.276,0.985
272,0.722,0.276,0.984
273,0.722,0.272,0.992
274,0.717,0.277,0.998
275,0.717,0.274,0.991
276,0.708,0.274,0.989
277,0.708,0.28,1.002
278,0.705,0.277,0.999
279,0.705,0.274,0.999
280,0.707,0.27,0.998
281,0.707,0.27,0.989
282,0.71,0.27,0.986
283,0.71,0.27,1
284,0.714,0.271,1.008
285,0.714,0.271,0.995
286,0.718,0.271,0.989
287,0.718,0.271,0.994
288,0.711,0.271,0.986
289,0.711,0.271,1
290,0.715,0.264,0.995
291,0.715,0.264,0.989
292,0.715,0.268,0.985
293,0.715,0.268,0.993
294,0.722,0.265,0.997
295,0.722,0.265,1.004
296,0.723,0.269,0.998
297,0.723,0.269,1.003
298,0.716,0.274,1.005
299,0.716,0.274,1.007
300,0.716,0.264,1
301,0.716,0.264,1.001
302,0.724,0.269,0.997
303,0.724,0.269,1.002
304,0.717,0.269,1.013
305,0.717,0.272,1.004
306,0.714,0.267,0.999
307,0.714,0.263,1.003
308,0.718,0.263,1.007
309,0.718,0.267,1.009
310,0.713,0.272,1.016
311,0.713,0.269,1.008
312,0.71,0.261,1.005
313,0.71,0.271,1.003
314,0.723,0.265,1.004
315,0.723,0.264,1.011
316,0.709,0.264,1.007
317,0.709,0.261,1.01
318,0.715,0.261,1.013
319,0.715,0.265,1.008
320,0.718,0.269,1.013
321,0.718,0.269,1.01
322,0.696,0.277,1.006
323,0.696,0.277,1.015
324,0.707,0.277,1.017
325,0.707,0.277,1.01
326,0.707,0.277,1.011
327,0.707,0.272,1.009
328,0.7,0.275,1.007
329,0.7,0.276,1.015
330,0.716,0.276,1.012
331,0.716,0.277,1.005
332,0.718,0.268,0.997
333,0.718,0.263,1.005
334,0.708,0.263,1.005
335,0.708,0.263,1.01
336,0.715,0.263,1.006
337,0.715,0.263,0.996
338,0.718,0.264,0.991
339,0.718,0.264,0.994
340,0.709,0.262,0.997
341,0.709,0.258,1.006
342,0.711,0.263,0.999
343,0.711,0.263,1.002
344,0.707,0.263,0.997
345,0.707,0.263,1.004
346,0.704,0.266,1.006
347,0.704,0.26,1.013
348,0.711,0.26,1.016
349,0.711,0.264,1.011
350,0.711,0.264,1.005
351,0.711,0.269,1.008
352,0.703,0.272,1.01
353,0.703,0.272,1.016
354,0.714,0.266,1.023
355,0.714,0.271,1.017
356,0.713,0.268,1.012
357,0.713,0.261,1.01
358,0.71,0.261,1.014
359,0.71,0.261,1.009
360,0.712,0.262,1.015
361,0.712,0.259,1.013
362,0.716,0.255,1.007
363,0.716,0.259,1.006
364,0.711,0.259,1.023
365,0.711,0.256,1.019
366,0.71,0.255,1.017
367,0.71,0.255,1.007
368,0.718,0.255,1.008
369,0.718,0.255,1.007
370,0.72,0.26,1.013
371,0.72,0.253,1.011
372,0.724,0.247,1.016
373,0.724,0.254,1.013
374,0.72,0.254,1.015
375,0.72,0.254,1.011
376,0.718,0.254,1.013
377,0.718,0.254,1.014
378,0.719,0.254,1.013
379,0.719,0.248,1.021
380,0.724,0.248,1.018
381,0.724,0.248,1.018
382,0.725,0.248,1.017
383,0.725,0.248,1.013
384,0.727,0.254,1.015
385,0.727,0.257,1.012
386,0.722,0.257,1.008
387,0.722,0.263,1.011
388,0.713,0.263,1.019
389,0.713,0.266,1.015
390,0.714,0.266,1.016
391,0.714,0.262,1.007
392,0.715,0.262,1.014
393,0.715,0.256,1.014
394,0.715,0.253,1.013
395,0.715,0.253,1.008
396,0.723,0.253,1.002
397,0.723,0.264,1
398,0.722,0.264,1.01
399,0.722,0.26,1.005
400,0.721,0.256,1.003
401,0.721,0.256,1.002
402,0.719,0.256,1.005
403,0.719,0.255,1.001
404,0.721,0.261,1.011
405,0.721,0.261,1.013
406,0.724,0.255,1.006
407,0.724,0.255,1.008
408,0.727,0.254,1.01
409,0.727,0.256,1.002
410,0.733,0.256,1.01
411,0.733,0.26,1.011
412,0.724,0.26,1.012
413,0.724,0.263,1.008
414,0.73,0.263,1.002
415,0.73,0.271,0.997
416,0.732,0.271,1.004
417,0.732,0.266,1.001
418,0.73,0.269,1.011
419,0.73,0.269,1.014
420,0.726,0.274,1.003
421,0.726,0.272,1
422,0.72,0.271,0.998
423,0.72,0.271,0.997
424,0.716,0.272,1.008
425,0.716,0.272,1.005
426,0.723,0.272,0.996
427,0.723,0.272,0.992
428,0.735,0.278,0.996
429,0.735,0.278,0.996
430,0.727,0.274,1.007
431,0.727,0.274,0.997
432,0.736,0.274,1.003
433,0.736,0.276,0.994
434,0.733,0.276,0.994
435,0.733,0.276,1.003
436,0.725,0.28,1
437,0.725,0.285,0.999
438,0.729,0.28,0.998
439,0.729,0.274,0.999
440,0.734,0.274,0.995
441,0.734,0.263,0.99
442,0.737,0.264,0.994
443,0.737,0.267,0.993
444,0.746,0.268,0.995
445,0.746,0.268,0.997
446,0.743,0.268,0.988
447,0.743,0.272,0.991
448,0.736,0.271,0.991
449,0.736,0.275,0.995
450,0.751,0.274,0.995
451,0.751,0.274,1.003
452,0.751,0.274,0.995
453,0.751,0.274,0.997
454,0.743,0.274,0.993
455,0.743,0.274,0.989
456,0.752,0.274,0.993
457,0.752,0.278,0.998
458,0.751,0.278,0.993
459,0.751,0.28,0.993
460,0.735,0.277,0.995
461,0.735,0.277,0.986
462,0.743,0.277,0.994
463,0.743,0.277,1.003
464,0.745,0.274,1.003
465,0.745,0.268,1.006
466,0.74,0.267,0.998
467,0.74,0.273,0.99
468,0.739,0.264,0.993
469,0.739,0.261,0.999
470,0.74,0.266,1.002
471,0.74,0.266,0.998
472,0.738,0.266,0.997
473,0.738,0.266,0.989
474,0.752,0.261,0.989
475,0.752,0.266,0.992
476,0.75,0.27,0.992
477,0.75,0.265,0.993
478,0.754,0.265,0.993
479,0.754,0.263,0.992
480,0.761,0.263,0.998
481,0.761,0.263,0.998
482,0.757,0.263,1.003
483,0.757,0.263,0.994
484,0.761,0.263,0.984
485,0.761,0.264,0.984
486,0.763,0.264,0.989
487,0.763,0.264,0.984
488,0.761,0.266,1.001
489,0.761,0.266,0.989
490,0.756,0.266,0.982
491,0.756,0.266,0.987
492,0.758,0.262,0.996
493,0.758,0.262,0.989
494,0.758,0.262,0.997
495,0.758,0.266,0.986
496,0.766,0.266,0.985
497,0.766,0.27,0.982
498,0.763,0.265,0.981
499,0.763,0.265,0.977
500,0.748,0.269,0.997
501,0.748,0.275,0.997
502,0.747,0.27,0.994
503,0.747,0.272,0.996
504,0.759,0.276,0.985
505,0.759,0.277,0.991
506,0.754,0.277,0.995
507,0.754,0.277,0.996
508,0.753,0.277,1
509,0.753,0.273,1.003
510,0.752,0.268,0.998
511,0.752,0.268,0.995
512,0.754,0.268,0.992
513,0.754,0.258,0.993
514,0.753,0.258,0.997
515,0.753,0.258,0.995
516,0.769,0.258,1.001
517,0.769,0.255,0.994
518,0.763,0.26,0.987
519,0.763,0.256,0.995
520,0.762,0.256,0.993
521,0.762,0.256,0.992
522,0.771,0.248,1.001
523,0.771,0.254,1
524,0.76,0.254,0.988
525,0.76,0.254,0.999
526,0.764,0.254,0.993
527,0.764,0.254,0.992
528,0.769,0.253,0.988
529,0.769,0.252,0.987
530,0.756,0.255,0.984
531,0.756,0.254,0.996
532,0.751,0.254,1.001
533,0.751,0.254,0.996
534,0.76,0.254,0.989
535,0.76,0.254,0.984
536,0.759,0.254,0.989
537,0.759,0.254,0.991
538,0.755,0.253,0.995
539,0.755,0.263,0.995
540,0.761,0.26,0.993
541,0.761,0.26,0.984
542,0.757,0.255,0.992
543,0.757,0.255,0.993
544,0.762,0.255,1.003
545,0.762,0.264,0.993
546,0.774,0.263,0.996
547,0.774,0.267,0.998
548,0.771,0.275,0.992
549,0.771,0.271,0.998
550,0.762,0.271,1.001
551,0.762,0.271,0.994
552,0.767,0.268,1
553,0.767,0.268,0.997
554,0.757,0.269,0.994
555,0.757,0.264,0.994
556,0.757,0.264,0.998
557,0.757,0.268,1.003
558,0.765,0.268,0.993
559,0.765,0.268,0.99
560,0.761,0.267,0.991
561,0.761,0.267,0.991
562,0.765,0.267,1.004
563,0.765,0.265,1.001
564,0.77,0.265,0.987
565,0.77,0.263,0.986
566,0.765,0.267,0.999
567,0.765,0.267,0.996
568,0.763,0.267,0.997
569,0.763,0.272,0.994
570,0.764,0.267,0.99
571,0.764,0.267,1.001
572,0.755,0.267,1.004
573,0.755,0.26,1.001
574,0.755,0.26,0.999
575,0.755,0.262,0.997
576,0.766,0.262,0.998
577,0.766,0.262,1.009
578,0.77,0.262,1.008
579,0.77,0.267,1
580,0.773,0.272,1
581,0.773,0.276,1
582,0.777,0.276,0.998
583,0.777,0.276,0.998
584,0.771,0.277,1.002
585,0.771,0.271,1.002
586,0.781,0.271,0.995
587,0.781,0.265,0.999
588,0.783,0.266,0.998
589,0.783,0.263,0.998
590,0.782,0.264,0.999
591,0.782,0.264,1.003
592,0.785,0.267,1.003
593,0.785,0.267,1
594,0.785,0.266,1
595,0.785,0.272,1.01
596,0.777,0.28,1.008
597,0.777,0.27,1.007
598,0.781,0.27,1.006
599,0.781,0.27,1.002
600,0.783,0.27,1.013
601,0.783,0.27,1.007
602,0.786,0.27,1.01
603,0.786,0.27,1.008
604,0.788,0.264,0.998
605,0.788,0.264,0.993
606,0.787,0.263,0.999
607,0.787,0.263,0.997
608,0.775,0.268,1.008
609,0.775,0.266,1.015
610,0.771,0.266,1.013
611,0.771,0.268,1.006
612,0.79,0.268,1.009
613,0.79,0.27,1.012
614,0.778,0.27,1.015
615,0.778,0.262,1.019
616,0.781,0.262,1.012
617,0.781,0.263,1.014
618,0.796,0.26,1.004
619,0.796,0.26,1.007
620,0.787,0.255,1.014
621,0.787,0.255,1.005
622,0.801,0.249,1.014
623,0.801,0.249,1.014
624,0.806,0.248,1.01
625,0.806,0.252,1.02
626,0.796,0.255,1.023
627,0.796,0.255,1.016
628,0.797,0.254,1.015
629,0.797,0.259,1.012
630,0.792,0.259,1.011
631,0.792,0.265,1.013
632,0.786,0.269,1.009
633,0.786,0.267,1.015
634,0.795,0.267,1.018
635,0.795,0.267,1.014
636,0.795,0.263,1.022
637,0.795,0.258,1.02
638,0.804,0.256,1.024
639,0.804,0.256,1.021
640,0.807,0.26,1.023
641,0.807,0.261,1.025
642,0.8,0.26,1.018
643,0.8,0.258,1.015
644,0.799,0.253,1.018
645,0.799,0.26,1.015
646,0.804,0.26,1.018
647,0.804,0.256,1.01
648,0.803,0.256,1.012
649,0.803,0.252,1.013
650,0.796,0.258,1.013
651,0.796,0.258,1.008
652,0.802,0.258,1.009
653,0.802,0.258,1.006
654,0.804,0.258,1.005
655,0.804,0.258,1.015
656,0.807,0.258,1.016
657,0.807,0.253,1.007
658,0.811,0.255,1.008
659,0.811,0.253,1.003
660,0.816,0.253,1.001
661,0.816,0.253,1.005
662,0.81,0.253,0.997
663,0.81,0.253,0.995
664,0.812,0.25,0.999
665,0.812,0.25,1.002
666,0.808,0.25,0.996
667,0.808,0.245,0.996
668,0.808,0.245,0.998
669,0.808,0.246,0.997
670,0.814,0.244,0.994
671,0.814,0.244,0.993
672,0.806,0.244,1.009
673,0.806,0.249,1.01
674,0.795,0.249,1.008
675,0.795,0.243,1.011
676,0.796,0.252,1.017
677,0.796,0.252,1.006
678,0.793,0.258,1.013
679,0.793,0.258,1.011
680,0.783,0.258,1.011
681,0.783,0.258,1.012
682,0.783,0.26,1.012
683,0.783,0.26,1.013
684,0.788,0.259,1.014
685,0.788,0.267,1.015
686,0.789,0.268,1.017
687,0.789,0.268,1.022
688,0.787,0.265,1.009
689,0.787,0.271,1.007
690,0.786,0.271,1.01
691,0.786,0.274,1.012
692,0.786,0.274,1.006
693,0.786,0.274,1.007
694,0.785,0.274,1.004
695,0.785,0.27,1.007
696,0.778,0.266,1.006
697,0.778,0.261,1.006
698,0.792,0.261,1.005
699,0.792,0.261,1.001
700,0.787,0.257,0.994
701,0.787,0.253,0.991
702,0.782,0.253,0.995
703,0.782,0.258,0.993
704,0.78,0.254,0.993
705,0.78,0.25,0.988
706,0.782,0.253,0.983
707,0.782,0.253,0.984
708,0.792,0.253,0.978
709,0.792,0.253,0.973
710,0.794,0.253,0.97
711,0.794,0.253,0.974
712,0.792,0.263,0.979
713,0.792,0.267,0.984
714,0.788,0.267,0.984
715,0.788,0.267,0.977
716,0.776,0.267,0.98
717,0.776,0.273,0.983
718,0.777,0.268,0.984
719,0.777,0.268,0.981
720,0.78,0.264,0.978
721,0.78,0.264,0.978
722,0.781,0.267,0.98
723,0.781,0.261,0.972
724,0.777,0.264,0.974
725,0.777,0.264,0.97
726,0.775,0.264,0.974
727,0.775,0.264,0.977
728,0.771,0.268,0.979
729,0.771,0.268,0.985
730,0.769,0.265,0.989
731,0.769,0.265,0.977
732,0.773,0.265,0.974
733,0.773,0.269,0.982
734,0.768,0.269,0.984
735,0.768,0.269,0.994
736,0.763,0.274,0.994
737,0.763,0.274,0.992
738,0.772,0.274,0.988
739,0.772,0.264,0.992
740,0.766,0.268,0.988
741,0.766,0.268,0.988
742,0.772,0.268,0.991
743,0.772,0.268,0.986
744,0.784,0.275,0.982
745,0.784,0.276,0.992
746,0.773,0.274,0.985
747,0.773,0.27,0.982
748,0.766,0.262,0.988
749,0.766,0.262,0.988
750,0.769,0.262,0.985
751,0.769,0.257,0.998
752,0.772,0.257,0.995
753,0.772,0.257,0.99
754,0.784,0.257,0.992
755,0.784,0.257,0.998
756,0.777,0.257,0.995
757,0.777,0.257,0.996
758,0.767,0.257,0.995
759,0.767,0.259,0.998
760,0.774,0.259,0.998
761,0.774,0.259,1.005
762,0.763,0.262,0.997
763,0.763,0.264,1.007
764,0.759,0.264,1.003
765,0.759,0.269,1.001
766,0.772,0.27,0.987
767,0.772,0.27,0.997
768,0.761,0.27,1.005
769,0.761,0.27,1.009
770,0.76,0.27,0.998
771,0.76,0.27,0.99
772,0.77,0.272,0.985
773,0.77,0.277,0.988
774,0.766,0.277,0.987
775,0.766,0.275,0.991
776,0.757,0.275,0.992
777,0.757,0.275,0.983
778,0.752,0.275,0.984
779,0.752,0.27,0.991
780,0.748,0.265,0.985
781,0.748,0.261,0.987
782,0.758,0.261,0.996
783,0.758,0.261,0.999
784,0.762,0.257,0.995
785,0.762,0.257,0.999
786,0.747,0.266,1
787,0.747,0.271,0.998
788,0.748,0.27,0.998
789,0.748,0.27,0.998
790,0.747,0.272,0.994
791,0.747,0.272,0.992
792,0.744,0.269,0.987
793,0.744,0.27,0.988
794,0.74,0.273,0.994
795,0.74,0.267,0.983
796,0.739,0.259,0.991
797,0.739,0.258,0.996
798,0.744,0.258,0.987
799,0.744,0.263,0.987
800,0.745,0.263,0.978
801,0.745,0.269,0.984
802,0.735,0.269,0.979
803,0.735,0.269,0.984
804,0.736,0.269,0.99
805,0.736,0.269,0.996
806,0.738,0.269,0.991
807,0.738,0.269,0.993
808,0.748,0.264,0.981
809,0.748,0.264,0.975
810,0.753,0.266,0.98
811,0.753,0.26,0.978
812,0.737,0.26,0.974
813,0.737,0.26,0.984
814,0.75,0.26,0.98
815,0.75,0.263,0.982
816,0.745,0.263,0.981
817,0.745,0.262,0.987
818,0.736,0.262,0.987
819,0.736,0.262,0.992
820,0.74,0.268,0.985
821,0.74,0.268,0.995
822,0.732,0.271,0.986
823,0.732,0.276,0.993
824,0.733,0.276,0.983
825,0.733,0.272,0.978
826,0.739,0.269,0.986
827,0.739,0.279,0.993
828,0.729,0.276,0.99
829,0.729,0.271,0.996
830,0.74,0.271,0.992
831,0.74,0.269,0.995
832,0.742,0.266,0.993
833,0.742,0.266,0.989
834,0.732,0.266,0.995
835,0.732,0.266,0.993
836,0.732,0.266,0.984
837,0.732,0.266,0.987
838,0.728,0.266,0.986
839,0.728,0.266,0.978
840,0.725,0.262,0.978
841,0.725,0.261,0.989
842,0.727,0.261,0.987
843,0.727,0.262,0.992
844,0.729,0.262,0.988
845,0.729,0.255,0.985
846,0.728,0.255,0.986
847,0.728,0.255,0.991
848,0.727,0.271,0.986
849,0.727,0.271,0.99
850,0.727,0.265,0.994
851,0.727,0.265,0.988
852,0.725,0.265,0.994
853,0.725,0.265,1.008
854,0.727,0.265,1.005
855,0.727,0.265,0.998
856,0.727,0.268,0.991
857,0.727,0.268,0.991
858,0.724,0.27,0.988
859,0.724,0.274,0.997
860,0.726,0.274,0.997
861,0.726,0.274,0.999
862,0.729,0.274,0.999
863,0.729,0.274,0.992
864,0.732,0.279,0.995
865,0.732,0.28,0.992
866,0.736,0.28,1.003
867,0.736,0.28,1.007
868,0.736,0.276,0.999
869,0.736,0.276,0.999
870,0.738,0.273,1.002
871,0.738,0.273,1.008
872,0.738,0.273,0.992
873,0.738,0.269,0.996
874,0.746,0.272,0.998
875,0.746,0.276,0.999
876,0.754,0.263,0.993
877,0.754,0.262,0.996
878,0.751,0.256,0.988
879,0.751,0.256,0.989
880,0.758,0.256,0.982
881,0.758,0.261,0.99
882,0.76,0.265,0.985
883,0.76,0.265,0.983
884,0.749,0.265,0.979
885,0.749,0.256,0.989
886,0.755,0.263,0.985
887,0.755,0.263,0.989
888,0.753,0.263,0.989
889,0.753,0.259,0.996
890,0.752,0.259,1.001
891,0.752,0.256,0.999
892,0.754,0.256,0.999
893,0.754,0.256,0.999
894,0.751,0.26,0.993
895,0.751,0.261,0.994
896,0.761,0.266,0.992
897,0.761,0.266,0.989
898,0.757,0.266,0.996
899,0.757,0.266,1
900,0.764,0.27,0.987
901,0.764,0.268,0.99
902,0.769,0.268,0.983
903,0.769,0.267,0.989
904,0.764,0.267,0.998
905,0.764,0.267,1.002
906,0.768,0.264,1
907,0.768,0.264,0.996
908,0.76,0.264,0.999
909,0.76,0.269,1.004
910,0.766,0.272,1.012
911,0.766,0.274,1.011
912,0.764,0.264,1.005
913,0.764,0.26,1
914,0.77,0.26,0.996
915,0.77,0.26,0.997
916,0.771,0.26,0.997
917,0.771,0.257,0.999
918,0.769,0.257,1.005
919,0.769,0.257,1.002
920,0.781,0.258,1.002
921,0.781,0.262,1.003
922,0.774,0.259,1.004
923,0.774,0.259,1.011
924,0.779,0.258,1.013
925,0.779,0.258,1.01
926,0.787,0.258,1.008
927,0.787,0.265,1.007
928,0.786,0.259,1.01
929,0.786,0.259,1.013
930,0.793,0.263,1.009
931,0.793,0.263,1.009
932,0.791,0.263,1.016
933,0.791,0.259,1.005
934,0.789,0.259,1.003
935,0.789,0.259,1.005
936,0.799,0.26,1
937,0.799,0.26,1.01
938,0.794,0.264,1.009
939,0.794,0.264,1.008
940,0.794,0.26,1.011
941,0.794,0.26,1.011
942,0.807,0.262,1.011
943,0.807,0.262,1.013
944,0.788,0.255,1.012
945,0.788,0.247,1.005
946,0.79,0.247,1.009
947,0.79,0.247,1.004
948,0.797,0.253,0.996
949,0.797,0.253,0.998
950,0.791,0.253,1.014
951,0.791,0.253,1.011
952,0.786,0.253,1.008
953,0.786,0.258,1.011
954,0.784,0.257,1.006
955,0.784,0.257,0.997
956,0.791,0.257,1.007
957,0.791,0.258,1.008
958,0.793,0.258,1.015
959,0.793,0.261,1.012
960,0.801,0.261,1.009
961,0.801,0.261,1.013
962,0.802,0.258,1.012
963,0.802,0.254,1.01
964,0.806,0.254,1.01
965,0.806,0.259,1.014
966,0.8,0.255,1.019
967,0.8,0.255,1.01
968,0.801,0.255,1.008
969,0.801,0.25,1.01
970,0.798,0.25,1.014
971,0.798,0.25,1.013
972,0.797,0.248,1.009
973,0.797,0.243,1.008
974,0.795,0.243,1.015
975,0.795,0.244,1.014
976,0.788,0.244,1.014
977,0.788,0.244,1.016
978,0.799,0.251,1.014
979,0.799,0.251,1.009
980,0.796,0.255,1.01
981,0.796,0.26,1.007
982,0.78,0.26,1
983,0.78,0.26,0.997
984,0.781,0.257,1.006
985,0.781,0.257,0.999
986,0.778,0.248,1.001
987,0.778,0.244,1.002
988,0.781,0.244,0.995
989,0.781,0.25,1.001
990,0.786,0.247,1.002
991,0.786,0.247,0.998
992,0.781,0.253,1.002
993,0.781,0.252,1.014
994,0.779,0.249,1.004
995,0.779,0.251,1.01
996,0.781,0.251,1.007
997,0.781,0.251,1.004
998,0.77,0.256,1.006
999,0.77,0.251,1.007
1000,0.769,0.255,1.009

==> TImeline/DS_waitingTimeTimeline.csv <==
,PBFT,SBFT,PoW
0,0,0,0
200,30.7330235,77.8240222,9.3823231
201,30.7330235,78.1543555,9.4067635
202,30.7805235,78.6735916,9.4352136
203,30.7805235,78.6735916,9.4980644
204,31.435823,79.5162016,9.4976114
205,31.435823,80.0849708,9.4901949
206,31.6204429,80.4183041,9.4932239
207,31.6204429,83.0841863,9.4951179
208,32.1078227,83.4076863,9.5575413
209,32.1078227,83.4076863,9.6016012
210,32.7895882,83.9213915,9.614151
211,32.7895882,84.7214902,9.6176577
212,32.9125225,85.0437728,9.6076589
213,32.9125225,85.6748355,9.6148831
214,33.3390671,85.9888355,9.6792798
215,33.3390671,86.5241632,9.6831373
216,34.023671,89.3368525,9.7236444
217,34.023671,90.1219163,9.7368223
218,34.6697232,90.4336917,9.7733871
219,34.6697232,90.7526917,9.7856461
220,35.058472,91.0593071,9.7947727
221,35.058472,91.0593071,9.7862178
222,35.6406929,93.5731328,9.7926787
223,35.6406929,94.0629777,9.8454027
224,35.8338314,94.5865633,9.858038
225,35.8338314,95.2257941,9.8962787
226,36.4910719,95.5250249,9.8906088
227,36.4910719,95.8398582,9.9151102
228,37.37259,97.8654904,9.9128477
229,37.37259,98.0948452,9.9203584
230,37.7327891,98.6159962,9.9742232
231,37.7327891,99.4897312,10.0040001
232,38.3483036,99.4897312,10.0264498
233,38.3483036,100.0897312,10.0590089
234,39.2239909,101.8624047,10.0611515
235,39.2239909,102.3933241,10.0965081
236,39.6117386,103.2072143,10.1577031
237,39.6117386,104.6164665,10.1867945
238,39.9673989,104.8713606,10.2003075
239,39.9673989,105.1696683,10.1868341
240,40.6196935,106.0797309,10.200912
241,40.6196935,106.0797309,10.2291017
242,40.896025,106.9163862,10.3003087
243,40.896025,108.6051878,10.3118156
244,42.2051492,109.406977,10.3252959
245,42.2051492,109.9819001,10.3358766
246,42.6520901,110.8780469,10.3378112
247,42.6520901,110.8780469,10.3557551
248,42.8322544,111.44297,10.380967
249,42.8322544,112.7756358,10.3933785
250,43.1613259,113.0746358,10.4143706
251,43.1613259,113.6452512,10.4151416
252,43.697734,114.6006899,10.4325074
253,43.697734,115.0967248,10.4444934
254,44.4531049,115.7260325,10.4706969
255,44.4531049,116.8039441,10.4983238
256,45.1480578,117.0953287,10.4958049
257,45.1480578,117.6453287,10.5185705
258,45.6791095,119.1618696,10.5418474
259,45.6791095,119.4768696,10.5451263
260,46.1026143,120.3786261,10.5801313
261,46.1026143,121.4428439,10.5838318
262,46.7264262,121.9421305,10.5469507
263,46.7264262,122.5159767,10.5725393
264,47.7694532,123.6320541,10.5706904
265,47.7694532,124.501574,10.5845205
266,47.9375452,125.3603261,10.6058325
267,47.9375452,125.6410953,10.6013042
268,48.4213413,125.8938018,10.5879725
269,48.4213413,126.8034941,10.5942123
270,49.2313394,128.096243,10.6267185
271,49.2313394,128.6276942,10.6632643
272,49.7183188,129.1764634,10.6600996
273,49.7183188,130.0633729,10.6590498
274,50.377496,130.9312134,10.6493822
275,50.377496,131.5529057,10.632057
276,50.9802381,132.5703587,10.6556244
277,50.9802381,132.5703587,10.6880838
278,51.3342593,133.4165126,10.6776357
279,51.3342593,133.9775896,10.7174964
280,51.5114079,135.4039125,10.6957796
281,51.5114079,135.4039125,10.7056003
282,52.2498966,136.7814794,10.7460898
283,52.2498966,137.0351831,10.7438555
284,53.417398,138.5244138,10.7468846
285,53.417398,139.3026791,10.7561789
286,54.4037791,140.462229,10.7753005
287,54.4037791,140.462229,10.7854319
288,54.679558,141.5565873,10.7736455
289,54.679558,142.0875989,10.761309
290,55.2180842,142.9762014,10.7373322
291,55.2180842,143.7460074,10.7422032
292,55.2987842,144.5891015,10.7441301
293,55.2987842,145.209422,10.751702
294,56.056933,146.0581808,10.7032631
295,56.056933,146.893469,10.6777975
296,57.6571827,147.991801,10.6804788
297,57.6571827,148.7274766,10.672066
298,58.1453801,149.2854538,10.6743544
299,58.1453801,149.5771917,10.6758475
300,58.3424628,150.1407244,10.6572958
301,58.3424628,151.274125,10.683299
302,59.1911512,152.4372355,10.6826664
303,59.1911512,153.4493146,10.6838304
304,59.7143488,153.7393431,10.6844649
305,59.7143488,154.577628,10.6571592
306,60.1280586,155.1299073,10.6687951
307,60.1280586,156.0039814,10.6653085
308,61.1359201,156.6182757,10.6927309
309,61.1359201,157.376318,10.659217
310,61.7212306,157.9437193,10.626631
311,61.7212306,158.736893,10.6073886
312,62.2972689,159.2247826,10.6000645
313,62.2972689,160.0503586,10.607523
314,62.8990805,160.6503586,10.6148219
315,62.8990805,161.2184497,10.6124152
316,63.0073584,162.1520331,10.5693017
317,63.0073584,163.0442913,10.568422
318,63.8333883,164.0300583,10.542297
319,63.8333883,164.59527,10.5589222
320,64.7595589,165.1030666,10.5607622
321,64.7595589,165.1030666,10.4947873
322,65.2368238,165.9769982,10.4276295
323,65.2368238,167.2374433,10.4308419
324,65.7451134,168.3153221,10.4081578
325,65.7451134,169.5221686,10.4346248
326,66.3506557,170.0251639,10.4343832
327,66.3506557,170.5243622,10.4358958
328,67.0168091,171.418328,10.4193535
329,67.0168091,172.3592139,10.4103413
330,67.5549952,172.9050271,10.3933072
331,67.5549952,173.835418,10.3900241
332,68.3020887,174.6609313,10.4114462
333,68.3020887,175.4479683,10.403921
334,68.7996354,175.7301112,10.4060989
335,68.7996354,176.3992646,10.4101719
336,69.2785579,177.4962709,10.3865209
337,69.2785579,179.3055735,10.3866103
338,70.2171412,180.4084939,10.4048475
339,70.2171412,180.9045053,10.4231503
340,70.7121592,180.9045053,10.4119391
341,70.7121592,181.5756186,10.4175612
342,71.0452412,182.1174864,10.4208254
343,71.0452412,183.5837075,10.4096761
344,71.6872115,184.0905085,10.4025637
345,71.6872115,185.1210889,10.395136
346,72.8757532,185.4195016,10.4067935
347,72.8757532,186.3989999,10.394953
348,73.076277,186.6472758,10.3912526
349,73.076277,187.810628,10.3202396
350,73.4533105,188.3271108,10.3037759
351,73.4533105,189.4223489,10.2939558
352,74.3294796,190.3322975,10.3149339
353,74.3294796,191.0167262,10.2980135
354,74.9282617,191.2588914,10.2576923
355,74.9282617,192.4323859,10.2536849
356,75.2868858,193.0250525,10.2201372
357,75.2868858,193.8486649,10.2030861
358,75.9753529,194.1698316,10.2110504
359,75.9753529,195.009932,10.1671078
360,76.2221166,195.7988103,10.1498476
361,76.2221166,196.9870968,10.1426201
362,76.7397879,197.6756726,10.1347537
363,76.7397879,198.5101329,10.1174915
364,77.6052432,198.5101329,10.1079089
365,77.6052432,199.0544662,10.0587355
366,77.9255041,200.1370834,10.072924
367,77.9255041,201.0574491,10.0674815
368,78.4273264,201.6571158,10.0650539
369,78.4273264,203.0555202,10.0476598
370,79.0815759,203.6555202,10.0446771
371,79.0815759,204.1937788,10.0233302
372,79.5012225,204.1937788,9.9882369
373,79.5012225,204.5334527,9.9919308
374,79.9629416,204.8194527,9.9914649
375,79.9629416,206.4021947,9.9872352
376,80.4097402,207.0000409,9.9874493
377,80.4097402,207.8355581,9.984626
378,80.5873094,208.1507755,9.9242583
379,80.5873094,208.4792755,9.900992
380,81.2416455,209.3578909,9.8792799
381,81.2416455,210.9223981,9.8763044
382,82.2712225,211.2074408,9.8887399
383,82.2712225,212.0457167,9.8596524
384,82.7572404,212.8724517,9.8464438
385,82.7572404,213.1924517,9.8470916
386,83.1062307,213.1924517,9.8057464
387,83.1062307,214.508137,9.8134306
388,83.4635761,214.7871968,9.7981534
389,83.4635761,215.9496344,9.7763365
390,84.3142035,217.6344387,9.7785299
391,84.3142035,217.6344387,9.7487543
392,85.1381932,217.9269387,9.7489221
393,85.1381932,218.6381949,9.7308261
394,85.4968596,219.4967718,9.7112838
395,85.4968596,220.4139598,9.6844661
396,86.0308798,221.2434137,9.6866413
397,86.0308798,221.2434137,9.7111911
398,86.8783092,221.7605287,9.7021443
399,86.8783092,222.8653739,9.6572961
400,87.4335811,224.0886737,9.6270512
401,87.4335811,224.6536882,9.589264
402,87.5712042,225.6913449,9.6338896
403,87.5712042,225.6913449,9.6785236
404,88.4687719,226.7710001,9.6809921
405,88.4687719,227.864647,9.6781577
406,89.2851575,228.8066994,9.6455666
407,89.2851575,229.3770667,9.6404686
408,89.7266003,229.8994646,9.6682836
409,89.7266003,230.5094475,9.6526712
410,90.3514608,231.3482406,9.6458303
411,90.3514608,232.6604397,9.6296939
412,90.6105011,233.59289,9.6219094
413,90.6105011,234.1437884,9.6807856
414,90.9015799,234.9711571,9.6904915
415,90.9015799,235.2386174,9.7053222
416,91.7587685,236.3525305,9.6927118
417,91.7587685,237.1964356,9.6836729
418,92.0392991,238.4602839,9.6466155
419,92.0392991,238.7187495,9.6704253
420,92.1521623,239.5498188,9.7296812
421,92.1521623,239.8127818,9.7436281
422,92.6645445,241.2143306,9.7445986
423,92.6645445,242.0513455,9.6912208
424,93.0195447,242.3799687,9.7123322
425,93.0195447,242.905265,9.7259549
426,93.8624692,243.4998035,9.7644876
427,93.8624692,244.6866025,9.7363307
428,94.1180608,246.0407829,9.7437396
429,94.1180608,246.828072,9.7634269
430,94.2536162,246.828072,9.77492
431,94.2536162,247.3530708,9.8081298
432,94.9177831,247.6313785,9.8034034
433,94.9177831,249.1369882,9.7765545
434,95.6553593,250.7276214,9.791931
435,95.6553593,251.58438,9.8016622
436,96.4304335,251.9068415,9.7858629
437,96.4304335,252.7037532,9.7823262
438,97.1053055,252.9509946,9.7855696
439,97.1053055,254.1842008,9.799437
440,97.7432114,255.2456868,9.8148506
441,97.7432114,255.768647,9.8031754
442,97.8456271,256.0288322,9.8130869
443,97.8456271,256.523704,9.8281749
444,98.9639414,257.1287809,9.8457683
445,98.9639414,258.0289771,9.8974062
446,100.2318125,258.7946439,9.9111715
447,100.2318125,259.5624423,9.9214083
448,100.2555115,260.1456665,9.8733638
449,100.2555115,260.8829315,9.8710537
450,100.6682257,261.1895469,9.8888217
451,100.6682257,261.8144571,9.8934741
452,101.5571953,262.5734108,9.952251
453,101.5571953,263.6298829,9.9460123
454,102.0868705,264.7974066,9.9013083
455,102.0868705,265.8016499,9.938051
456,102.9945152,266.1156499,9.9652767
457,102.9945152,266.7246499,9.957722
458,103.7221242,267.7505677,9.9593076
459,103.7221242,268.5582326,9.9145874
460,103.8855143,269.7142077,9.9259857
461,103.8855143,270.4796092,9.9792293
462,104.4937275,271.0168722,10.0120846
463,104.4937275,271.2990389,9.9919122
464,104.9613535,272.5916042,9.9961813
465,104.9613535,273.7085547,9.983709
466,105.0025871,274.2144428,10.047409
467,105.0025871,274.4509945,10.1092275
468,105.7506625,274.4509945,10.1217123
469,105.7506625,275.0894945,10.0887167
470,106.5827469,275.8913516,10.0771383
471,106.5827469,276.7770923,10.0925649
472,106.6752323,277.3219,10.1043538
473,106.6752323,278.5729947,10.115772
474,107.2768854,279.4296664,10.1480936
475,107.2768854,280.0684997,10.1107187
476,107.7848649,280.8679829,10.1210502
477,107.7848649,281.2044829,10.1162259
478,107.9294035,281.4814829,10.1494502
479,107.9294035,282.244475,10.1055995
480,108.4652273,283.6549965,10.1162203
481,108.4652273,284.2126375,10.1344665
482,108.8622679,285.5163487,10.1409017
483,108.8622679,286.1212718,10.1680533
484,109.6684405,286.7212718,10.1952979
485,109.6684405,287.4892935,10.2431998
486,110.2359592,288.3717387,10.2406269
487,110.2359592,288.658572,10.240032
488,110.3724021,289.9771133,10.2095223
489,110.3724021,290.7887942,10.2327421
490,110.8825677,291.3498972,10.2798333
491,110.8825677,292.1252244,10.279177
492,111.2921799,293.0207956,10.2961945
493,111.2921799,293.8991289,10.261668
494,111.9821668,294.9395001,10.2291805
495,111.9821668,295.7451982,10.2298383
496,112.6904381,296.0344839,10.2317992
497,112.6904381,296.9155685,10.2416368
498,113.1814057,297.2510685,10.2358627
499,113.1814057,297.5182993,10.2705007
500,113.4681266,298.5301037,10.2615988
501,113.4681266,299.9052917,10.2091306
502,113.9202448,300.5083942,10.1930035
503,113.9202448,301.3215193,10.1844703
504,114.3957292,301.6100193,10.2131667
505,114.3957292,302.1723514,10.2367146
506,114.5933559,303.0437037,10.2410735
507,114.5933559,303.872876,10.2630596
508,115.49712,304.4182478,10.2442881
509,115.49712,305.5157487,10.2519967
510,116.3927788,306.0772029,10.2581044
511,116.3927788,306.3682285,10.2786998
512,116.716802,306.6155192,10.2867604
513,116.716802,307.4452368,10.296708
514,117.0887458,308.5082807,10.2739572
515,117.0887458,309.3137039,10.2783048
516,117.2355844,310.1690356,10.2936691
517,117.2355844,310.4535594,10.3209943
518,117.394194,311.5481865,10.3327544
519,117.394194,312.0312826,10.320443
520,118.1318396,312.9398403,10.2983033
521,118.1318396,313.1927504,10.2782553
522,118.4472137,313.5274171,10.2710011
523,118.4472137,314.6212213,10.3063354
524,118.700155,315.7046664,10.3089458
525,118.700155,316.5538016,10.3036237
526,119.3255391,317.44752,10.293903
527,119.3255391,317.9880292,10.2782717
528,119.5938786,317.9880292,10.2808713
529,119.5938786,319.0724099,10.3098231
530,120.1872124,319.3361665,10.3104444
531,120.1872124,319.907249,10.3215235
532,120.8844242,320.4331635,10.3055077
533,120.8844242,321.4981729,10.3092626
534,121.1085966,321.7705376,10.3511699
535,121.1085966,323.4929335,10.3748812
536,121.2558398,324.6393263,10.3913433
537,121.2558398,325.2102665,10.3551994
538,121.6183032,325.7375486,10.3361997
539,121.6183032,326.5326211,10.3520714
540,122.0606978,326.5326211,10.4018283
541,122.0606978,327.9894892,10.3964062
542,122.2304571,328.8789944,10.4073464
543,122.2304571,329.7164587,10.4175454
544,122.7670122,330.2309479,10.4041088
545,122.7670122,331.0096618,10.4011913
546,123.2427804,331.0096618,10.3911419
547,123.2427804,332.1394231,10.4029369
548,123.3769762,332.4573579,10.4354461
549,123.3769762,333.0411185,10.451188
550,123.7778142,333.6143887,10.4302018
551,123.7778142,334.4628218,10.4353632
552,124.5152101,334.7760697,10.4328189
553,124.5152101,336.2033272,10.4329891
554,125.3301665,336.4536121,10.4657433
555,125.3301665,336.9802503,10.4882511
556,125.5885288,337.8151506,10.499992
557,125.5885288,338.4017479,10.4874512
558,126.1395146,338.7088704,10.4957862
559,126.1395146,340.3052889,10.5297644
560,126.3491026,341.4227492,10.5178238
561,126.3491026,341.6778774,10.5198198
562,126.5921063,342.5549909,10.5143499
563,126.5921063,343.4330418,10.5096544
564,127.4544234,343.734039,10.4836588
565,127.4544234,344.7847309,10.5045483
566,127.7743695,345.9107992,10.5130022
567,127.7743695,345.9107992,10.5100896
568,128.1089471,346.4046738,10.5069437
569,128.1089471,347.5474441,10.4924247
570,128.4511353,348.0923158,10.4895482
571,128.4511353,349.2439033,10.4983621
572,129.2704851,349.5298821,10.4783603
573,129.2704851,349.7809403,10.4574375
574,129.6319673,350.5835655,10.466342
575,129.6319673,351.963151,10.4738094
576,130.4150706,352.8235386,10.5143732
577,130.4150706,353.3378243,10.5012552
578,130.7245987,353.9042367,10.4994493
579,130.7245987,354.4193059,10.49882
580,131.0706967,356.1409466,10.5067173
581,131.0706967,357.2939115,10.5186033
582,131.9675781,357.8637577,10.5142472
583,131.9675781,358.1183873,10.4970526
584,132.0883964,358.3820117,10.492858
585,132.0883964,359.1921764,10.4933085
586,132.6006264,360.0862904,10.5303908
587,132.6006264,361.0041691,10.513341
588,133.0153011,361.5720152,10.5314985
589,133.0153011,362.6517482,10.5394698
590,133.2553076,362.9066423,10.5574736
591,133.2553076,363.447067,10.5827087
592,133.9818428,364.6060024,10.5533099
593,133.9818428,365.8202767,10.5383241
594,134.2997624,366.3487895,10.5507173
595,134.2997624,367.4272974,10.545925
596,134.8845563,367.4272974,10.5336112
597,134.8845563,368.0169156,10.5281499
598,135.9510333,368.5533829,10.5379915
599,135.9510333,369.0877956,10.5493561
600,136.3065229,370.117297,10.5893712
601,136.3065229,371.5412615,10.5621242
602,136.5729546,372.4781863,10.5154779
603,136.5729546,373.3621294,10.4958855
604,137.1641049,373.8990239,10.4984035
605,137.1641049,374.4454508,10.5285022
606,137.5537383,375.2015675,10.5586834
607,137.5537383,376.6019281,10.5374786
608,138.1450224,377.1488146,10.5094487
609,138.1450224,378.5402252,10.4813695
610,138.7638072,378.8043277,10.4966073
611,138.7638072,379.4958083,10.5398098
612,138.9905412,380.258848,10.5538283
613,138.9905412,380.8428708,10.5094252
614,139.6366152,381.6382106,10.4535488
615,139.6366152,382.4989058,10.4599534
616,140.1359909,383.5787776,10.4599819
617,140.1359909,383.5787776,10.4667364
618,140.8049093,384.8705963,10.4562566
619,140.8049093,385.1633655,10.4219928
620,140.8138261,385.7103129,10.3787585
621,140.8138261,386.8762674,10.368031
622,141.2588747,387.9697842,10.3807203
623,141.2588747,388.2458526,10.4101649
624,142.1164088,389.0078725,10.3747242
625,142.1164088,389.5585848,10.3360613
626,142.2574826,389.8132857,10.2758299
627,142.2574826,391.1963586,10.273539
628,143.1533311,392.4046207,10.2852473
629,143.1533311,392.9770879,10.2849326
630,143.413334,393.2437546,10.2655028
631,143.413334,393.7575477,10.227399
632,143.496474,394.0179465,10.1928799
633,143.496474,395.3334262,10.2025222
634,144.3447356,396.253939,10.1877135
635,144.3447356,396.5514775,10.174163
636,144.8188421,397.0879846,10.1577694
637,144.8188421,397.9037128,10.1432229
638,145.0312609,398.5083795,10.1174465
639,145.0312609,399.6056356,10.128481
640,146.1512229,400.1646798,10.1432267
641,146.1512229,401.0509604,10.1569526
642,146.2365058,401.9454091,10.0911905
643,146.2365058,402.4680183,10.0471461
644,146.5814044,402.787685,10.0309083
645,146.5814044,403.5938604,10.0045299
646,147.4519086,404.1592108,10.0132364
647,147.4519086,405.2831747,10.015882
648,147.7186369,406.7364035,10.0064399
649,147.7186369,407.25973,9.9901958
650,147.8358881,407.5901648,9.9693563
651,147.8358881,408.4167293,9.9640025
652,148.2449208,408.9952107,9.9512914
653,148.2449208,410.1362258,9.9353235
654,148.5232937,411.8722858,9.957095
655,148.5232937,412.6645888,9.9334433
656,148.9112343,412.9845164,9.8976419
657,148.9112343,413.8172649,9.9031084
658,149.3431064,414.3966066,9.8986239
659,149.3431064,415.229442,9.9356132
660,149.5668234,416.6513661,9.9649675
661,149.5668234,416.9096738,9.94644
662,149.9253193,417.5299203,9.9376512
663,149.9253193,418.3634309,9.9343081
664,150.1339853,419.2305641,9.9491484
665,150.1339853,420.0740274,9.9695724
666,150.3359219,421.6445143,9.8952585
667,150.3359219,421.8985029,9.8875769
668,150.7589334,422.1974159,9.8775806
669,150.7589334,422.9332351,9.8902095
670,151.1926926,422.9332351,9.8649452
671,151.1926926,423.5189388,9.8912137
672,151.3856351,424.9393118,9.8747394
673,151.3856351,426.05271,9.8500083
674,152.2074962,426.9112999,9.8376641
675,152.2074962,427.7849472,9.8177081
676,152.3362218,428.0693388,9.7975591
677,152.3362218,428.3748944,9.7961079
678,152.526103,429.2016114,9.7854351
679,152.526103,429.751121,9.7785481
680,153.1315065,430.3365441,9.7205491
681,153.1315065,432.0452944,9.6509173
682,153.3124767,432.6148394,9.630649
683,153.3124767,433.8043999,9.6155222
684,153.8229358,434.3110136,9.6465615
685,153.8229358,434.8674733,9.6428833
686,153.9810373,435.1810603,9.6160606
687,153.9810373,436.3487675,9.5721739
688,154.0685636,436.6268098,9.5211599
689,154.0685636,437.7762225,9.5216018
690,154.8674133,439.1380816,9.5298146
691,154.8674133,439.7712181,9.524014
692,155.1078022,440.0951311,9.532939
693,155.1078022,441.14633,9.4985168
694,155.6492768,441.6738433,9.4896451
695,155.6492768,442.5473355,9.4892514
696,155.7994718,443.9465573,9.4817246
697,155.7994718,444.5250596,9.5173288
698,156.2353355,444.5250596,9.5076139
699,156.2353355,445.3238855,9.4984816
700,157.0099224,446.1830846,9.510094
701,157.0099224,447.3902216,9.5134574
702,157.3049961,448.7373493,9.5735754
703,157.3049961,449.0469508,9.6228176
704,157.754591,449.3318511,9.6376842
705,157.754591,449.587393,9.6347295
706,157.9748501,450.3999864,9.6387253
707,157.9748501,451.2886324,9.643974
708,158.5482337,453.1675361,9.6661253
709,158.5482337,453.747064,9.7359738
710,159.008806,454.0379472,9.7796267
711,159.008806,454.5567896,9.7531233
712,159.553511,455.0811795,9.7301783
713,159.553511,455.9838722,9.7396844
714,159.9044226,457.652687,9.7459495
715,159.9044226,457.9372108,9.7684626
716,160.0613345,458.2353646,9.79025
717,160.0613345,459.2660347,9.792248
718,160.6193843,460.3806448,9.8445543
719,160.6193843,461.0450444,9.8591115
720,160.9031645,462.0782064,9.8580154
721,160.9031645,462.3672276,9.8569022
722,161.4971606,462.6300583,9.8828556
723,161.4971606,464.1940909,9.9637681
724,161.7593413,465.0227116,9.9865536
725,161.7593413,465.3148768,9.9927379
726,161.8958209,466.11111,9.9618538
727,161.8958209,466.3983408,9.9802328
728,162.2053635,467.0045002,10.0122369
729,162.2053635,468.8193952,10.019265
730,162.9970036,469.108626,10.0683469
731,162.9970036,469.4067741,10.103186
732,163.3855339,469.9472898,10.0922505
733,163.3855339,470.5268282,10.0869522
734,163.8057319,470.8636036,10.0914055
735,163.8057319,472.943788,10.0842218
736,163.9542728,473.5027111,10.1165996
737,163.9542728,473.8068422,10.118043
738,164.5843424,474.0796342,10.1144261
739,164.5843424,474.3856342,10.1354711
740,165.5604215,474.7113588,10.1516129
741,165.5604215,477.0934681,10.1706864
742,165.7683285,477.376545,10.199601
743,165.7683285,477.6866589,10.2017155
744,166.1678128,478.2326388,10.1946015
745,166.1678128,478.5189465,10.2537931
746,166.4101648,478.8047931,10.2989802
747,166.4101648,480.380654,10.3126861
748,166.9249696,480.380654,10.3248919
749,166.9249696,480.7078279,10.3332371
750,167.5497023,482.1346699,10.3452367
751,167.5497023,482.6931998,10.3507583
752,167.7829776,483.2009264,10.3631522
753,167.7829776,485.0961974,10.3632334
754,168.2027409,485.0961974,10.3615594
755,168.2027409,485.4123206,10.3791998
756,168.4514486,486.5074371,10.3387059
757,168.4514486,487.067061,10.3593654
758,168.8031247,487.5721367,10.3685192
759,168.8031247,489.4953097,10.3899465
760,169.0801195,489.7687224,10.4147422
761,169.0801195,490.0254684,10.4189635
762,169.5265337,491.4262878,10.409784
763,169.5265337,491.9874673,10.4070568
764,169.7451609,492.5366177,10.4062739
765,169.7451609,493.959887,10.4191084
766,170.2227472,494.2389468,10.4116628
767,170.2227472,494.5216187,10.4291739
768,170.4631625,495.3292196,10.4690288
769,170.4631625,495.8919546,10.4657561
770,170.6172113,496.7089638,10.4569423
771,170.6172113,498.1440832,10.4602837
772,171.3608063,498.4291259,10.5018367
773,171.3608063,498.7069037,10.5256404
774,171.7921303,499.769172,10.5503043
775,171.7921303,500.0783387,10.5512907
776,172.5751899,501.1091674,10.5170777
777,172.5751899,502.0083771,10.548434
778,173.6186927,502.8599134,10.5665693
779,173.6186927,503.3984665,10.5642602
780,173.8770692,504.9870329,10.5675149
781,173.8770692,504.9870329,10.5519923
782,174.542066,505.769463,10.5646887
783,174.542066,506.2912846,10.5814252
784,174.9603959,507.1469311,10.5977527
785,174.9603959,508.2465215,10.6097133
786,175.2517682,509.3960981,10.5813874
787,175.2517682,509.3960981,10.5922825
788,175.5219751,509.6335319,10.5933764
789,175.5219751,510.7222073,10.6168229
790,176.1056195,511.262185,10.6181937
791,176.1056195,512.6416022,10.6002012
792,176.3343405,513.6894774,10.616666
793,176.3343405,513.9931441,10.6834883
794,177.1265997,513.9931441,10.6998173
795,177.1265997,515.0829284,10.7007289
796,177.8921611,515.3333558,10.7542341
797,177.8921611,516.6479178,10.7504607
798,178.5893766,517.2153448,10.7421867
799,178.5893766,517.8063806,10.756834
800,179.1443308,518.0784603,10.7569769
801,179.1443308,519.3940714,10.8005001
802,179.7274653,519.9391099,10.8539566
803,179.7274653,521.0413231,10.8431835
804,180.0731031,521.6329186,10.8600578
805,180.0731031,522.2134741,10.8443899
806,180.4463002,523.0220193,10.8407135
807,180.4463002,524.3510691,10.8880281
808,181.4243717,524.6597358,10.9166647
809,181.4243717,525.7726772,10.9456266
810,182.1270331,525.7726772,10.9445859
811,182.1270331,526.6449264,10.9216672
812,182.3225391,527.4804246,10.9342457
813,182.3225391,528.2942422,10.9515984
814,183.5740626,528.6114089,10.9693069
815,183.5740626,529.4777653,10.9765747
816,183.7552646,530.2473725,11.0162028
817,183.7552646,530.8069676,11.021847
818,184.4757502,532.4795237,11.0070859
819,184.4757502,532.9941655,11.0237021
820,184.7794371,533.2983322,11.0539182
821,184.7794371,534.4577195,11.0728782
822,184.9905822,535.2614233,11.077604
823,184.9905822,535.810538,11.0683322
824,185.8677217,536.636534,11.0746244
825,185.8677217,537.1960782,11.0940883
826,186.3110448,537.4891941,11.1299864
827,186.3110448,538.5564765,11.1328783
828,186.6257048,539.333505,11.1073811
829,186.6257048,539.333505,11.0862843
830,187.1174151,539.572175,11.0690237
831,187.1174151,540.1045824,11.1356066
832,187.300307,541.3171694,11.1488429
833,187.300307,541.909695,11.1508565
834,188.9153795,542.1582705,11.1350673
835,188.9153795,542.1582705,11.1338618
836,189.3968076,543.1866791,11.1522388
837,189.3968076,543.9929077,11.1726648
838,189.6303558,545.2230544,11.1775109
839,189.6303558,545.7696748,11.1691388
840,191.0923656,546.3339198,11.1626403
841,191.0923656,546.5961705,11.1721877
842,191.5844863,547.6282615,11.2080116
843,191.5844863,548.1473821,11.218125
844,192.0981719,549.3620716,11.2112829
845,192.0981719,549.8912139,11.219971
846,192.9974454,551.0452537,11.2204872
847,192.9974454,551.3195614,11.2215624
848,193.2552722,552.8996763,11.2230054
849,193.2552722,553.420366,11.2176519
850,193.5925244,553.6770611,11.2249215
851,193.5925244,553.9164699,11.2207955
852,194.3693017,554.8050796,11.2483513
853,194.3693017,555.9864357,11.2525971
854,195.0050383,557.5662988,11.249405
855,195.0050383,558.3439706,11.2473982
856,195.6046391,558.6052014,11.2611628
857,195.6046391,558.8481817,11.2400629
858,196.1256388,559.4401646,11.2313274
859,196.1256388,560.9295037,11.2336278
860,196.7446063,562.0019252,11.2292008
861,196.7446063,562.567475,11.255798
862,197.2536986,562.8359365,11.249169
863,197.2536986,563.588801,11.2518878
864,197.5740074,564.4280602,11.2664495
865,197.5740074,565.6050504,11.2866036
866,198.1815111,566.6986357,11.285918
867,198.1815111,566.9649434,11.2581192
868,198.2840247,567.2406357,11.2380833
869,198.2840247,568.0140484,11.2369904
870,199.3747395,568.8483997,11.2715033
871,199.3747395,569.4031112,11.2596282
872,200.1438285,570.7378816,11.3137612
873,200.1438285,571.3081479,11.3301666
874,200.5170258,572.2012248,11.3433476
875,200.5170258,572.731119,11.3410286
876,201.1254096,573.0076147,11.3463535
877,201.1254096,573.2629057,11.3513932
878,201.4570386,574.5417487,11.3753798
879,201.4570386,575.3833672,11.4029951
880,202.1429995,575.682598,11.4288738
881,202.1429995,577.1377873,11.4248214
882,202.8090986,577.7017475,11.3926128
883,202.8090986,578.26835,11.3897348
884,203.1101407,579.0392495,11.3828991
885,203.1101407,579.8806164,11.4121015
886,203.5625838,580.4341243,11.466175
887,203.5625838,581.8509511,11.4659679
888,203.9218484,581.8509511,11.4677426
889,203.9218484,582.4315526,11.4649115
890,204.7417252,583.7276454,11.4534174
891,204.7417252,584.5903291,11.4547774
892,205.103619,585.1317121,11.4483292
893,205.103619,586.2649871,11.4750966
894,206.422279,586.8083697,11.4729454
895,206.422279,587.1116005,11.4639489
896,206.5988468,588.8123113,11.4683983
897,206.5988468,589.1056162,11.468463
898,206.9481247,589.1056162,11.5200133
899,206.9481247,590.4940346,11.5262442
900,207.7284292,591.3257374,11.4950772
901,207.7284292,592.1885681,11.493642
902,208.218684,593.2726544,11.5047215
903,208.218684,593.5338863,11.5004477
904,209.0853115,593.5338863,11.5276082
905,209.0853115,594.6263254,11.5440457
906,209.6107947,595.4666907,11.5164149
907,209.6107947,596.3246272,11.5369691
908,210.1151032,597.6867776,11.5501472
909,210.1151032,597.953576,11.5576449
910,210.7367589,598.3606907,11.5620307
911,210.7367589,599.1210082,11.5392301
912,211.0242762,599.727626,11.5347996
913,211.0242762,600.3091683,11.5422673
914,211.3644399,602.0413971,11.5445948
915,211.3644399,602.2975547,11.5350798
916,211.8078793,602.9523986,11.5573184
917,211.8078793,604.2474966,11.5606432
918,212.1483082,605.1376648,11.5403175
919,212.1483082,605.1376648,11.5414855
920,212.3868406,606.5773636,11.5204016
921,212.3868406,606.5773636,11.5190117
922,212.9877111,607.436226,11.5063409
923,212.9877111,608.4967559,11.5054666
924,213.1638335,609.1095265,11.4950884
925,213.1638335,609.4822538,11.4849752
926,213.501232,610.5770513,11.5277311
927,213.501232,610.8667338,11.5206351
928,213.7885808,611.9810195,11.5078124
929,213.7885808,613.4086797,11.5128775
930,213.9752722,613.6877273,11.4656922
931,213.9752722,614.0454348,11.4372999
932,214.4093236,615.5629524,11.4542384
933,214.4093236,615.8575291,11.4509756
934,214.9206979,616.3831103,11.4481406
935,214.9206979,617.8466844,11.4620843
936,214.9588871,618.1438273,11.4429569
937,214.9588871,618.8010706,11.4345225
938,215.9790666,619.3278035,11.4494625
939,215.9790666,619.3278035,11.4305254
940,216.372172,619.5966069,11.4139602
941,216.372172,622.3515185,11.4067938
942,216.7290116,622.6308632,11.4117605
943,216.7290116,623.5401348,11.4069794
944,216.9911801,623.8204681,11.41429
945,216.9911801,624.1214205,11.3181769
946,217.2778616,624.3631693,11.2725635
947,217.2778616,626.2916991,11.3092045
948,217.7617944,626.5653764,11.3146775
949,217.7617944,627.7169288,11.324484
950,218.3447474,628.570495,11.2774435
951,218.3447474,628.8820739,11.2368413
952,218.6400851,629.1271478,11.2396818
953,218.6400851,630.7588986,11.2732509
954,218.846275,630.7588986,11.2649914
955,218.846275,632.0896029,11.248251
956,219.486562,632.6852033,11.2293274
957,219.486562,633.0188875,11.1701894
958,219.7427964,633.9174813,11.1485202
959,219.7427964,635.0582349,11.1615366
960,219.9002249,635.0582349,11.1556183
961,219.9002249,636.3896325,11.149836
962,220.2348107,637.4979862,11.1101178
963,220.2348107,637.8537757,11.1385744
964,220.3193935,638.7460407,11.1648562
965,220.3193935,639.5490265,11.1477322
966,220.4813574,639.5490265,11.1463022
967,220.4813574,640.0559048,11.1256556
968,221.0234733,640.9581259,11.1216328
969,221.0234733,641.3312253,11.1306005
970,221.1218477,643.5315548,11.1042508
971,221.1218477,644.6144709,11.1007534
972,221.3485077,644.9477017,11.10836
973,221.3485077,645.4543154,11.0943582
974,221.8514948,646.3477403,11.0700223
975,221.8514948,646.3477403,11.0609648
976,222.2228399,648.2510448,11.0700709
977,222.2228399,649.0757803,11.0596727
978,222.7462472,649.7386862,11.0429034
979,222.7462472,650.245788,11.0270624
980,223.0586988,650.8681504,11.0375229
981,223.0586988,650.8681504,11.0337546
982,223.1976786,652.4505517,11.0189508
983,223.1976786,653.3205517,11.0255842
984,223.6991638,654.294264,11.0172195
985,223.6991638,655.3414059,10.9951157
986,224.0640288,655.9747392,10.9988324
987,224.0640288,655.9747392,10.9932567
988,224.2306911,657.2331269,10.9785236
989,224.2306911,657.883191,10.9728562
990,224.5924076,658.8787295,10.9838164
991,224.5924076,659.9491732,10.9862652
992,224.8270855,660.8804809,10.9995327
993,224.8270855,660.8804809,10.9978557
994,225.2367712,662.3834988,10.9793497
995,225.2367712,662.9574859,10.9624481
996,225.6441027,663.6785143,10.9320407
997,225.6441027,664.7494026,10.9343018
998,225.7300323,665.7317231,10.9364033
999,225.7300323,666.2909538,10.9286624
1000,226.0870301,666.2909538,10.9323439

==> TImeline/throughput.dat <==
Round,PBFT,SBFT,PoW
0,0,0,0
100,0.478,0.448,0.395
200,0.5,0.494,0.308
300,0.508,0.498,0.303
400,0.499,0.488,0.34
500,0.497,0.513,0.346
600,0.497,0.502,0.341
700,0.503,0.492,0.295
800,0.493,0.506,0.313
900,0.513,0.504,0.296
1000,0.511225,0.497,0.292

==> TImeline/waitingTime.dat <==
Round,PBFT,SBFT,PoW
0,0,0,0
100,5.129098,10.77737,5.824909
200,5.422194,10.78986,6.085664
300,5.609396,10.86294,6.205857
400,5.612269,11.13734,5.819698
500,5.557224,11.10579,5.770928
600,5.419081,10.82054,5.781434
700,5.296517,10.90192,5.841939
800,5.309927,10.9915,5.888516
900,5.642315,11.06703,5.749102
1000,5.627656,11.12013,5.972566
